Hyperparameter Transfer Learning through Surrogate Alignment for Efficient Deep Neural Network Training

Recently, several optimization methods have been successfully applied to the hyperparameter optimization of deep neural networks (DNNs). The methods work by modeling the joint distribution of hyperparameter values and corresponding error. Those methods become less practical when applied to modern DNNs whose training may take a few days and thus one cannot collect sufficient observations to accurately model the distribution. To address this challenging issue, we propose a method that learns to transfer optimal hyperparameter values for a small source dataset to hyperparameter values with comparable performance on a dataset of interest. As opposed to existing transfer learning methods, our proposed method does not use hand-designed features. Instead, it uses surrogates to model the hyperparameter-error distributions of the two datasets and trains a neural network to learn the transfer function. Extensive experiments on three CV benchmark datasets clearly demonstrate the efficiency of our method.

==> log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian)
 restricted \write18 enabled.
entering extended mode
! I can't find file `task-cv'.
<*> task-cv
           
(Press Enter to retry, or Control-D to exit)
Please type another input file name: 
! Emergency stop.
<*> task-cv
           
!  ==> Fatal error occurred, no output PDF file produced!
Transcript written on texput.log.

